Optical spectroscopy of Galactic field Classical Be stars

In this study, we analyze the emission lines of different species present in 118 Galactic field classical Be stars in the wavelength range of 3800 - 9000 \AA. We re-estimated the extinction parameter (A$_V$) for our sample stars using the newly available data from Gaia DR2 and suggest that it is important to consider A$_V$ while measuring the Balmer decrement (i.e. $D_{34}$ and $D_{54}$) values in classical Be stars. Subsequently, we estimated the Balmer decrement values for 105 program stars and found that $\approx$ 20\% of them show $D_{34}$ $\geq$ 2.7, implying that their circumstellar disc are generally optically thick in nature. One program star, HD 60855 shows H$\alpha$ in absorption -- indicative of discless phase. From our analysis, we found that in classical Be stars, H$\alpha$ emission equivalent width values are mostly lower than 40 \AA, which agrees with that present in literature. Moreover, we noticed that a threshold value of $\sim$ 10 \AA~of H$\alpha$ emission equivalent width is necessary for Fe{\sc ii} emission to become visible. We also observed that emission line equivalent widths of H$\alpha$, P14, Fe{\sc ii} 5169 and O{\sc i} 8446 \AA~for our program stars tend to be more intense in earlier spectral types, peaking mostly near B1-B2. Furthermore, we explored various formation regions of Ca{\sc ii} emission lines around the circumstellar disc of classical Be stars. We suggest the possibility that Ca{\sc ii} triplet emission can originate either in the circumbinary disc or from the cooler outer regions of the disc, which might not be isothermal in nature.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
